The Intrinsic Riemannian Proximal Gradient Method for Convex Optimization

We consider a class of (possibly strongly) geodesically convex optimization problems on Hadamard manifolds, where the objective function splits into the sum of a smooth and a possibly nonsmooth function. We introduce an intrinsic convex Riemannian proximal gradient (CRPG) method that employs the manifold proximal map for the nonsmooth step, without operating in the embedding or tangent space. A sublinear convergence rate for convex problems and a linear convergence rate for strongly convex problems is established, and we derive fundamental proximal gradient inequalities that generalize the Euclidean case. Our numerical experiments on hyperbolic spaces and manifolds of symmetric positive definite matrices demonstrate substantial computational advantages over existing methods.

==> data/constrained-mean/CRPG-CnBallConstrMean-2-200-iterations.csv <==
d,crpg_cn,crpg_bt,pga
2,50.4,21.8,9.0
3,36.8,10.6,9.3
4,24.0,9.5,6.8
5,22.0,8.8,7.7
6,20.7,6.9,6.2
7,17.3,6.6,6.1
8,15.8,10.2,6.3
9,17.6,6.8,6.2
10,15.6,6.1,5.2
11,14.6,6.8,6.1
12,14.9,6.1,6.3
13,12.4,5.9,5.6
14,12.7,5.7,5.6
15,12.9,5.8,5.5
16,12.5,5.5,5.5
17,11.6,6.0,5.3
18,11.8,5.8,5.7
19,11.2,5.9,5.4
20,10.7,5.9,5.2
21,10.6,5.8,5.4
22,10.1,6.9,5.0
23,10.4,5.9,4.9
24,10.4,5.7,5.1
25,9.9,5.5,4.9
26,9.7,5.8,4.9
27,9.9,8.1,4.8
28,9.1,5.2,4.9
29,9.4,5.3,4.7
30,9.3,5.9,4.8
31,9.2,5.2,4.7
32,8.9,6.9,4.8
33,9.2,5.0,4.7
34,8.9,5.0,4.4
35,8.7,5.0,4.6
36,8.5,5.0,4.5
37,8.1,5.0,4.4
38,8.3,6.8,4.5
39,8.4,5.0,4.4
40,8.1,5.1,4.4
41,8.3,5.0,4.5
42,8.3,5.0,4.4
43,8.3,6.0,4.3
44,7.9,4.9,4.3
45,7.8,5.4,4.6
46,7.9,4.7,4.3
47,8.1,5.0,4.4
48,7.9,6.7,4.3
49,7.9,5.0,4.2
50,7.5,4.8,4.1
51,7.9,4.6,4.2
52,7.8,5.4,4.1
53,7.6,13.3,4.2
54,7.3,4.4,4.1
55,7.4,4.7,4.2
56,7.4,4.5,4.1
57,7.3,6.3,4.1
58,7.4,4.7,4.0
59,7.5,4.7,4.1
60,7.3,4.8,4.1
61,7.2,4.4,4.1
62,7.2,4.4,4.0
63,7.2,4.7,4.0
64,7.3,4.4,4.0
65,7.0,17.9,4.0
66,7.2,4.7,4.0
67,7.0,11.6,4.0
68,7.2,5.2,4.2
69,7.0,4.7,4.0
70,7.0,4.8,4.0
71,7.0,5.1,4.0
72,7.0,5.0,4.0
73,6.9,9.1,4.0
74,7.0,4.6,4.0
75,7.0,5.4,4.0
76,7.0,5.0,4.0
77,7.1,4.8,4.1
78,7.0,8.5,4.0
79,7.0,4.9,4.0
80,6.9,7.5,4.0
81,7.0,5.2,4.0
82,6.8,8.2,4.0
83,6.8,5.3,4.0
84,6.7,28.3,4.0
85,6.8,4.8,4.0
86,7.0,6.6,4.0
87,6.9,6.5,4.0
88,6.7,4.6,4.0
89,6.6,14.7,4.0
90,7.0,4.5,4.0
91,6.4,4.5,4.0
92,6.3,4.8,4.0
93,6.3,4.5,4.0
94,6.4,5.0,4.0
95,6.4,46.5,4.0
96,6.5,4.7,4.0
97,6.1,4.3,4.0
98,6.5,4.5,4.0
99,6.7,6.7,4.0
100,6.3,5.9,4.0
101,6.1,13.6,4.0
102,6.3,5.2,4.0
103,6.2,10.6,4.0
104,6.3,4.3,4.0
105,6.0,4.3,4.0
106,6.0,4.3,4.0
107,6.1,7.6,4.0
108,6.1,7.4,4.0
109,6.1,13.3,4.0
110,6.2,4.6,4.0
111,6.0,4.3,4.0
112,6.0,4.4,4.0
113,6.0,21.7,4.0
114,6.0,4.3,4.0
115,6.1,4.1,4.0
116,6.0,7.6,4.0
117,6.0,19.3,4.0
118,6.0,4.2,4.0
119,6.0,12.1,4.0
120,6.0,4.0,4.0
121,6.0,10.7,4.0
122,6.0,7.8,4.0
123,6.0,5.4,4.0
124,6.0,5.8,4.0
125,6.0,9.4,4.0
126,6.1,4.0,4.0
127,6.0,4.5,4.0
128,6.0,4.1,4.0
129,6.0,4.0,4.0
130,6.0,4.1,4.0
131,6.0,5.9,3.9
132,6.0,6.1,4.0
133,6.0,4.0,4.0
134,6.0,8.3,3.8
135,6.0,4.1,4.0
136,6.0,6.5,4.0
137,6.0,5.2,4.0
138,6.0,4.0,3.9
139,6.0,4.0,4.0
140,6.0,4.2,4.0
141,6.0,4.6,4.0
142,6.0,4.1,4.0
143,6.0,5.1,4.0
144,6.0,9.9,4.0
145,6.0,4.0,4.0
146,6.0,4.0,4.0
147,6.0,4.1,4.0
148,6.0,7.5,4.0
149,6.0,24.8,4.0
150,6.0,10.6,4.0
151,6.0,10.9,4.0
152,6.0,4.0,4.0
153,6.0,4.1,4.0
154,5.9,4.0,4.0
155,5.8,7.0,3.9
156,6.0,4.9,4.0
157,6.0,7.3,4.0
158,5.9,8.4,3.8
159,6.0,4.0,4.0
160,6.0,4.0,4.0
161,5.8,4.2,3.8
162,5.9,4.0,4.0
163,5.8,4.2,3.9
164,5.8,5.0,3.8
165,6.0,10.7,4.0
166,6.0,8.4,4.0
167,5.8,8.0,4.0
168,5.9,4.1,4.0
169,5.8,4.2,3.9
170,5.8,4.0,4.0
171,5.9,5.3,4.0
172,5.8,5.4,3.7
173,5.6,4.0,3.9
174,5.7,4.1,3.8
175,5.6,4.9,4.0
176,6.0,10.3,4.0
177,5.3,4.2,3.6
178,5.5,4.2,3.5
179,5.3,4.0,3.6
180,5.5,4.0,3.9
181,5.7,4.5,3.8
182,5.5,4.0,3.9
183,5.9,4.0,3.8
184,5.6,23.5,3.9
185,5.3,8.8,3.6
186,5.1,4.0,3.6
187,5.7,8.3,3.9
188,5.3,4.8,4.0
189,5.2,4.0,3.6
190,5.6,4.8,3.7
191,5.0,6.9,3.7
192,5.0,16.3,3.4
193,5.0,5.5,3.7
194,5.1,4.0,3.6
195,5.1,4.8,3.4
196,5.0,4.0,3.9
197,5.1,4.0,3.5
198,5.7,30.7,3.8
199,5.0,15.1,3.4
200,5.1,4.0,3.7


==> data/constrained-mean/CRPG-CnBallConstrMean-2-200-times.csv <==
d,crpg_cn,crpg_bt,pga
2,0.00016469343000000003,0.00195505712,0.00244334006
3,0.00016360746999999999,0.00204602627,0.00242676036
4,0.00016585420000000002,0.0014477532700000002,0.0027554024900000003
5,0.00016622045000000004,0.00219064832,0.00355245583
6,0.00016762965,0.00245161837,0.0023672625499999997
7,0.0001680737,0.0022790037800000003,0.004235051660000001
8,0.00016747999000000003,0.00223274665,0.00272466751
9,0.00017065165000000002,0.0017423900000000003,0.0034289591300000004
10,0.00016778705000000002,0.00228117665,0.0034849862300000006
11,0.00017023287999999999,0.0020227845699999996,0.004356945450000001
12,0.00017472377000000001,0.0034219529600000007,0.003944638790000001
13,0.00017359454000000004,0.0024026504000000002,0.0035818028799999998
14,0.00046787913000000006,0.0024738530199999997,0.00517089201
15,0.00017537798,0.00209092964,0.0041275074900000005
16,0.00018282293000000004,0.00227424289,0.00354582623
17,0.00017606628000000002,0.00170508257,0.004508144580000001
18,0.00018126917,0.00263144582,0.00403970253
19,0.00018206787000000002,0.0030568057799999996,0.00381828208
20,0.00018920787000000004,0.0025904104800000003,0.00532870795
21,0.00019034744000000003,0.00205527417,0.0044654141
22,0.00018415542,0.0024522154000000003,0.00457642748
23,0.00018268835000000003,0.0026281887600000005,0.0040905375
24,0.00020723954,0.00325703408,0.00495683291
25,0.00018935205,0.0036598504000000002,0.00491434659
26,0.00018921712,0.0016989575999999998,0.005948164210000001
27,0.00019055034,0.00302713834,0.003883254600000001
28,0.00019657913999999999,0.0030657709,0.0037041941200000005
29,0.00020006708,0.0033834487700000007,0.00559420038
30,0.00019612664999999998,0.0032846621100000003,0.0039587550199999995
31,0.00019742504000000004,0.0033368325099999998,0.005408511270000001
32,0.00018029584,0.00231634879,0.00597858586
33,0.00017821295000000002,0.00238055333,0.00470716541
34,0.00018574254,0.00293759253,0.004003955809999999
35,0.00018198835000000002,0.003158820340000001,0.004908898280000001
36,0.00018963631,0.00256055958,0.0033071028599999997
37,0.00018296249000000005,0.0034515783099999995,0.004837898690000001
38,0.00018939536,0.0027415532400000006,0.00531025878
39,0.00029452541,0.00305492504,0.004575657110000001
40,0.00020048205000000003,0.0028331462,0.00416495671
41,0.00018692629,0.0030233166999999997,0.006005712450000001
42,0.00019955000999999999,0.0028064736900000006,0.005865346259999999
43,0.00029649078000000003,0.00318893456,0.0062188795300000006
44,0.00018874127000000003,0.0028521912600000003,0.00691218789
45,0.00020014291000000005,0.004045067050000001,0.00771447999
46,0.00030520792999999996,0.00243989581,0.0068807333699999985
47,0.0002023025,0.004378910830000001,0.0066348403900000005
48,0.00019844204000000004,0.00457815742,0.0062764458499999995
49,0.00022676332999999998,0.00465983953,0.0054789287600000005
50,0.00060553414,0.00423640838,0.006782412950000001
51,0.00021221537,0.0038732650200000002,0.0069146387000000005
52,0.00019918381,0.005215424600000001,0.006261006689999999
53,0.00020927918000000003,0.0038345312600000002,0.006627298390000001
54,0.0002159308,0.00429691075,0.00731272454
55,0.00021716961000000002,0.00431793257,0.006496910830000001
56,0.00021256038,0.00355621038,0.007127783750000001
57,0.00021539542,0.00464016869,0.0047897383499999995
58,0.0006616200200000002,0.0046239320600000005,0.00786575788
59,0.00022463747,0.005719890860000002,0.008638304550000002
60,0.00023086834000000004,0.00615862753,0.00821467796
61,0.00022812372000000002,0.0036328449499999998,0.01066782495
62,0.00070648167,0.00481363836,0.00824697999
63,0.0006920008399999999,0.004559661670000001,0.00705120919
64,0.00097986876,0.0039213137799999995,0.0074916129200000015
65,0.00070959207,0.004249324970000001,0.006499071239999999
66,0.00032521294,0.00456344373,0.00594114826
67,0.00020864667000000003,0.00483894625,0.007677213820000001
68,0.0004375879500000001,0.0050084625300000005,0.00569938252
69,0.00056631594,0.00467677876,0.006226894630000001
70,0.00021826047000000006,0.004303867790000001,0.008922662050000002
71,0.00021109962,0.00445011413,0.008540089160000002
72,0.00021726082,0.005213861700000001,0.008336204179999999
73,0.0004559541900000001,0.0034857975499999992,0.0077597421299999995
74,0.00022340877999999995,0.004960243299999999,0.010127510840000003
75,0.00032849499,0.00437428707,0.009862107040000003
76,0.00023284707,0.0056359075299999995,0.008299124949999999
77,0.00033292755000000003,0.00577414207,0.007805292519999998
78,0.00023992543,0.004419447890000001,0.006061030009999999
79,0.00023789997000000005,0.004705605399999999,0.00952519504
80,0.0007480078700000001,0.00457479834,0.00849025669
81,0.00023935754000000003,0.0049594583,0.00845303211
82,0.00023639375,0.004221009619999999,0.00852531668
83,0.00023754372000000002,0.006741366650000001,0.008408861640000003
84,0.00023882708000000003,0.0060737679400000005,0.009314219620000001
85,0.00036169505000000006,0.00535477086,0.00896925087
86,0.00024140247,0.00446011206,0.008579441630000002
87,0.00038796877000000005,0.007243034180000001,0.010238154570000001
88,0.00024011667,0.00549028878,0.011311209970000001
89,0.00024473873,0.005890619120000001,0.01045463913
90,0.0002515424400000001,0.00515677164,0.01290491959
91,0.00036267955000000005,0.006726374580000001,0.014027423730000002
92,0.00037193457000000003,0.0062848083500000014,0.01206636584
93,0.0004809912499999999,0.005478610350000001,0.012475700460000001
94,0.00026425917,0.00628503752,0.010120705810000002
95,0.0003867729300000001,0.008167322090000002,0.01213401836
96,0.00023374835000000002,0.006016206269999999,0.012046109550000001
97,0.00025496172,0.00454379876,0.010501575410000002
98,0.00023718286,0.004568401210000001,0.00984161413
99,0.00023979418,0.00469514542,0.01213221793
100,0.0004837924800000002,0.005362739190000001,0.01030249005
101,0.00024385534,0.00536442705,0.00978006923
102,0.00037329043000000004,0.007143508270000001,0.00888746919
103,0.00038145577999999997,0.0055863195700000005,0.01338568584
104,0.00023816004000000004,0.007377023670000001,0.013708367929999998
105,0.00025105459,0.0052833987499999995,0.00929675163
106,0.00024727501,0.00562603787,0.011987287880000001
107,0.00035365961999999994,0.00676120207,0.01204165039
108,0.00025240916999999996,0.005728825880000001,0.014080378850000002
109,0.00037779539000000007,0.0065062767500000005,0.01230458584
110,0.00025127878,0.007900430770000001,0.01571791961
111,0.00026581797000000003,0.0060562854600000006,0.00964081708
112,0.00025453496,0.006222121239999999,0.01247979883
113,0.00037823334,0.0066400804499999995,0.00977821089
114,0.00026864699000000004,0.0065592795600000016,0.00805451504
115,0.00025547754,0.005174460420000001,0.011753267460000003
116,0.0004850779100000001,0.00647511548,0.0157449391
117,0.0011028900100000002,0.007573026720000001,0.011036722490000001
118,0.00026348586,0.008214640490000001,0.015287302550000001
119,0.00026078,0.006297097070000002,0.0154179601
120,0.00027618339,0.005009623790000001,0.01223953707
121,0.00028333414000000003,0.0056359917,0.013785726219999999
122,0.00027883829000000004,0.005483185430000001,0.0189946317
123,0.0004302124700000001,0.007009335790000001,0.014397870770000001
124,0.00027918835999999995,0.005726428400000001,0.014068167109999998
125,0.00039992205999999996,0.007482007090000001,0.013015875010000002
126,0.00027519750000000004,0.007602747930000001,0.01652978498
127,0.00027984125,0.00889366503,0.017916283279999997
128,0.00049505249,0.00826278504,0.017649321359999998
129,0.00040024086999999994,0.006797881259999999,0.01048041543
130,0.00026921708999999995,0.00888906793,0.01496902089
131,0.0003834308500000001,0.00416015784,0.008284894119999999
132,0.00026733915000000006,0.0070084195400000006,0.0098565729
133,0.0009937999500000002,0.00560762837,0.00862131288
134,0.0002672195400000001,0.00684340123,0.014286352490000005
135,0.00027951869000000004,0.008200163290000001,0.01136099039
136,0.00027797128000000003,0.007300457030000001,0.013862589640000002
137,0.00038601873,0.005955505410000001,0.01034952663
138,0.00040263964999999994,0.00722504915,0.01382308625
139,0.00041206538,0.008377651260000002,0.016246443680000004
140,0.00028210205,0.00816431584,0.01111406501
141,0.0012483828899999998,0.00705166086,0.008873497950000002
142,0.00040905541999999997,0.00800892161,0.014248762060000003
143,0.00030108631,0.006504425840000001,0.012167725380000003
144,0.00028946498,0.00693284838,0.015995649600000002
145,0.00028415583000000006,0.009686772520000001,0.01114358084
146,0.00041093252000000007,0.008877988340000002,0.011187977119999998
147,0.00028258162,0.008260407039999999,0.015546767890000002
148,0.00099395089,0.00855591798,0.01488227758
149,0.00030389417,0.00863949288,0.02044147127
150,0.00030327502,0.00886125368,0.013412610010000001
151,0.0010777045899999999,0.00728810916,0.015225515060000003
152,0.00029311879999999993,0.008023293740000001,0.017344250880000002
153,0.00044911997000000013,0.007617731300000001,0.01539626291
154,0.00064583417,0.009641200390000002,0.012112246230000002
155,0.00032237878999999994,0.00755615122,0.011123047100000002
156,0.00029432799000000004,0.0095179879,0.01589381456
157,0.00031214338,0.00622577546,0.01779807124
158,0.00045834627,0.00952833161,0.013884027960000003
159,0.00045098793999999995,0.008862780340000001,0.017873858740000005
160,0.00028341583,0.009154872040000001,0.013315278750000001
161,0.00027807373999999996,0.00840409627,0.014673886229999999
162,0.00040437544000000003,0.00670473798,0.01408512173
163,0.00029007207000000004,0.0071919546,0.014737921290000002
164,0.00029134871,0.0091785504,0.012562427900000001
165,0.00040727621,0.007363814979999999,0.018397083730000003
166,0.00029340546,0.008255784589999999,0.016127265440000003
167,0.0004375975000000001,0.00879311584,0.01554423753
168,0.0005928158500000001,0.00788270045,0.017847575430000002
169,0.00030516457,0.00880360883,0.01543837203
170,0.00029065913,0.008240984980000001,0.016674045859999997
171,0.0011076149799999998,0.0087333233,0.01480251253
172,0.00032687995,0.010422041690000003,0.01632397001
173,0.0004770041700000001,0.00942945588,0.015124661669999998
174,0.00057745916,0.0083997596,0.01153923163
175,0.00055565003,0.010584493770000003,0.020637596200000004
176,0.0005574932999999999,0.009213692950000001,0.017312855000000002
177,0.00043752491000000006,0.008878038700000002,0.01760797
178,0.00031569505,0.010946920870000001,0.013069683770000002
179,0.00049461461,0.00946821129,0.01811178375
180,0.0003340246,0.010152567490000002,0.012484941700000002
181,0.00032576627,0.010165044980000001,0.017013916640000005
182,0.0003086717,0.009959267099999999,0.01763947329
183,0.00034457175000000004,0.00895732879,0.0170135925
184,0.00047942288,0.01183347671,0.01865600543
185,0.00030951203000000006,0.010057974120000002,0.014629712990000002
186,0.00032870709000000004,0.01175949714,0.01628544213
187,0.0003703208600000001,0.010821182490000001,0.01797219962
188,0.0004677932900000001,0.01163017749,0.017441677130000003
189,0.0003337437699999999,0.00960791292,0.02010694873
190,0.00045491171,0.013113088279999999,0.012269037470000002
191,0.0011424624599999998,0.00991940665,0.021188827930000004
192,0.00046394088000000004,0.01006740002,0.01642911495
193,0.00030027584,0.01043416507,0.020956823710000003
194,0.0004452167000000001,0.011752697500000003,0.01577329248
195,0.00032968418,0.009917243360000001,0.018829488720000002
196,0.00046282252999999994,0.00978170126,0.014934743360000002
197,0.0004680916400000001,0.010480048740000001,0.01523062959
198,0.0004402408,0.011770459979999998,0.01529895799
199,0.00043889494,0.00964105291,0.013263941230000001
200,0.00045729833000000006,0.00852566212,0.01991608541


==> data/sparse-approx/results-Hn-obj-spar-10-500.csv <==
μ,n,CRPG_obj,CRPG_sparsity,CRPG_bt_obj,CRPG_bt_sparsity,CPPA_obj,CPPA_sparsity
0.1,2,2.57211231237942,0.05,2.5721123123794642,0.05,2.5721123159087407,0.05
0.1,10,5.970479460207402,0.07999999999999999,5.970479460207399,0.07999999999999999,5.970479464785119,0.07999999999999999
0.1,100,50.51570418006787,0.257,50.515704180063906,0.257,50.51570423114948,0.257
0.1,500,250.6676662747197,0.4988,250.6676654225808,0.4990000000000001,250.66766646840165,0.5
0.5,2,3.278366524350391,0.15,3.278366524350342,0.15,3.278366535711026,0.15
0.5,10,6.750728684390711,0.59,6.7507286843906105,0.59,6.7507360390348,0.6
0.5,100,51.3055414506567,0.834,51.305541450651866,0.834,51.30554166310219,0.834
0.5,500,251.3495761836585,0.9544,251.34957513840453,0.9544,251.35115159582037,0.9644
1.0,2,3.8648241261460115,0.8,3.864824126145946,0.8,3.8648241296441492,0.8
1.0,10,7.363693013966471,0.8900000000000002,7.363693013966474,0.8900000000000002,7.363693029747877,0.8900000000000002
1.0,100,51.863051995333876,0.986,51.86305199533221,0.986,51.86324190120465,0.992
1.0,500,251.8656626848304,0.9992000000000001,251.86566267642365,0.9992000000000001,251.86567437853182,1.0


==> data/spd/CRPG-Convex-SPD-Backtracking-2.csv <==
Iteration,Objective,Diff
0,1.0219398181101171,0.8360101802224487
1,0.23808124479527548,0.052151606907607034
2,0.19190415033414,0.0059745124464715416
3,0.18749372992565227,0.0015640920379838275
4,0.18648986692437794,0.000560229036709492
5,0.18615011652772398,0.00022047864005553253
6,0.18600740717755304,7.776928988459386e-5
7,0.18596066740146538,3.1029513796937414e-5
8,0.1859409951700081,1.1357282339641284e-5
9,0.18593427472904675,4.63684137830267e-6
10,0.18593129356986637,1.6556821979263336e-6
11,0.18593030180011816,6.639124497109794e-7
12,0.1859298987347034,2.6084703494411166e-7
13,0.18592974199371537,1.0410604692201453e-7
14,0.18592967919735703,4.130968858651052e-8
15,0.18592965481452906,1.6926860607613392e-8
16,0.18592964429193953,6.404271085669322e-9
17,0.18592964051456404,2.626895589941114e-9
18,0.1859296388821439,9.944754464363825e-10
19,0.1859296382883737,4.007052467613903e-10
20,0.18592963804401536,1.5634690764265713e-10
21,0.18592963795023681,6.256836715401448e-11
22,0.18592963791228634,2.4617891059008912e-11
23,0.18592963789754907,9.88062409668089e-12
24,0.1859296378915465,3.878064536166903e-12
25,0.1859296378892139,1.5454582058538335e-12
26,0.18592963788829267,6.242228955954943e-13
27,0.18592963788791056,2.42111886095131e-13
28,0.1859296378877654,9.69502256253918e-14
29,0.1859296378877058,3.735900477863652e-14
30,0.18592963788768319,1.4738210651898953e-14
31,0.18592963788767344,4.9960036108132044e-15
32,0.18592963788766995,1.4988010832439613e-15
33,0.18592963788766845,0.0


==> data/spd/CRPG-Convex-SPD-Constant-2.csv <==
Iteration,Objective,Diff
0,1.0219398181101171,0.8360101802224469
1,0.4932012013188003,0.30727156343113
2,0.3463246167578371,0.1603949788701668
3,0.2822955020032972,0.09636586411562692
4,0.24833780010016765,0.06240816221249734
5,0.228364669599891,0.04243503171222068
6,0.21581080114104814,0.029881163253377835
7,0.20754144808339636,0.021611810195726056
8,0.2018996553657852,0.015970017478114884
9,0.19794359375059506,0.012013955862924752
10,0.19510768658040545,0.009178048692735141
11,0.1930373399290786,0.007107702041408287
12,0.1915023819845354,0.00557274409686509
13,0.19034908076528625,0.004419442877615948
14,0.18947228470278,0.0035426468151096846
15,0.18879860951678054,0.002868971629110234
16,0.18827595389967042,0.0023463160120001103
17,0.1878667756469779,0.0019371377593075945
18,0.18754367340112027,0.0016140355134499629
19,0.18728642118962535,0.0013567833019550446
20,0.18707994063037547,0.001150302742705167
21,0.18691289131802213,0.000983253430351827
22,0.1867766765349806,0.0008470386473102831
23,0.18666473274982479,0.0007350948621544784
24,0.18657201598528045,0.0006423780976101412
25,0.18649462663407507,0.0005649887464047598
26,0.18642953284289351,0.0004998949552232068
27,0.18637436485661835,0.0004447269689480393
28,0.18632726096434965,0.00039762307667934316
29,0.18628675131352276,0.00035711342585245665
30,0.18625166974429497,0.0003220318566246605
31,0.18622108651341238,0.000291448625742069
32,0.18619425669780573,0.0002646188101354252
33,0.18617058044040308,0.0002409425527327702
34,0.1861495721902001,0.00021993430252978396
35,0.18613083680849246,0.0002011989208221543
36,0.18611405094110028,0.00018441305342997705
37,0.18609894844647754,0.00016931055880722856
38,0.18608530895977937,0.00015567107210906483
39,0.18607294889023615,0.0001433110025658435
40,0.18606171431278057,0.0001320764251102613
41,0.1860514753387535,0.00012183745108318433
42,0.1860421216447613,0.00011248375709099756
43,0.1860335589107846,0.00010392102311429507
44,0.18602570597391985,9.606808624954e-5
45,0.18601849254671893,8.885465904862055e-5
46,0.18601185738200315,8.221949433284692e-5
47,0.18600574679156076,7.610890389045388e-5
48,0.18600011344597656,7.047555830624885e-5
49,0.18599491539832536,6.52775106550485e-5
50,0.18599011528655318,6.04773988828744e-5
51,0.1859856796788447,5.604179117438268e-5
52,0.18598157853371294,5.1940646042636374e-5
53,0.1859777847523923,4.814686472198737e-5
54,0.18597427380572415,4.463591805384248e-5
55,0.18597102342135574,4.138553368543407e-5
56,0.18596801331994692,3.8375432276610555e-5
57,0.1859652249913499,3.558710367959628e-5
58,0.18596264150352698,3.3003615856674884e-5
59,0.18596024733840238,3.060945073207755e-5
60,0.18595802824997995,2.8390362309643757e-5
61,0.1859559711409569,2.633325328660341e-5
62,0.18595406395479164,2.442606712133033e-5
63,0.1859522955807507,2.2657693080380126e-5
64,0.1859506557699266,2.1017882256280096e-5
65,0.1859491350605788,1.9497172908500282e-5
66,0.18594772471145138,1.8086823781071626e-5
67,0.18594641664195322,1.677875428290898e-5
68,0.1859452033782838,1.556549061348944e-5
69,0.18594407800473323,1.4440117062919366e-5
70,0.18594303411952098,1.3396231850676399e-5
71,0.1859420657946299,1.2427906959600055e-5
72,0.18594116753917966,1.1529651509356587e-5
73,0.18594033426595288,1.0696378282576413e-5
74,0.18593956126073724,9.923373066933472e-6
75,0.18593884415420037,9.206266530059626e-6
76,0.18593817889604541,8.541008375106962e-6
77,0.18593756173123122,7.923843560908583e-6
78,0.18593698917806675,7.351290396445664e-6
79,0.18593645800801034,6.820120340034208e-6
80,0.18593596522702666,6.327339356348993e-6
81,0.18593550805836598,5.870170695670973e-6
82,0.18593508392664757,5.44603897725815e-6
83,0.1859346904431422,5.052555471896092e-6
84,0.18593432539215343,4.68750448312516e-6
85,0.1859339867184122,4.348830741879306e-6
86,0.18593367251540616,4.034627735849394e-6
87,0.18593338101456977,3.7431268994636557e-6
88,0.18593311057526854,3.4726875982327154e-6
89,0.1859328596755194,3.2217878490892193e-6
90,0.18593262690338896,2.989015718657395e-6
91,0.18593241094902058,2.7730613502696677e-6
92,0.18593221059724224,2.5727095719352278e-6
93,0.1859320247207126,2.3868330422949224e-6
94,0.1859318522735658,2.214385895482618e-6
95,0.1859316922855174,2.0543978470899393e-6
96,0.18593154385639823,1.9059687279276982e-6
97,0.18593140615108394,1.7682634136373387e-6
98,0.18593127839479354,1.6405071232294954e-6
99,0.1859311598687263,1.5219810559907732e-6
100,0.18593104990601628,1.4120183459698232e-6
101,0.1859309478879792,1.3100003088961643e-6
102,0.18593085324062963,1.2153529593272872e-6
103,0.1859307654314523,1.1275437819813217e-6
104,0.18593068396640447,1.0460787341626254e-6
105,0.18593060838713654,9.704994662351751e-7
106,0.18593053826841383,9.003807435181699e-7
107,0.18593047321572267,8.353280523676343e-7
108,0.18593041286305223,7.749753819230598e-7
109,0.1859303568708344,7.189831640885824e-7
110,0.18593030492403395,6.67036363644069e-7
111,0.18593025673037525,6.188427049413914e-7
112,0.1859302120186993,5.741310289963941e-7
113,0.18593017053743743,5.326497671265251e-7
114,0.18593013205319558,4.941655252777011e-7
115,0.18593009634944227,4.584617719627371e-7
116,0.18593006322528935,4.253376190421765e-7
117,0.1859300324943628,3.9460669248869706e-7
118,0.18593000398375364,3.66096083337375e-7
119,0.18592997753304494,3.3964537463071487e-7
120,0.18592995299340948,3.151057391681533e-7
121,0.1859299302267734,2.923391030917877e-7
122,0.1859299091050373,2.7121736698165755e-7
123,0.1859298895093576,2.516216872916477e-7
124,0.18592987132947664,2.3344180632989264e-7
125,0.1859298544631031,2.1657543278208458e-7
126,0.1859298388153359,2.0092766558899022e-7
127,0.18592982429813032,1.8641046001244277e-7
128,0.18592981082980306,1.7294213275342862e-7
129,0.18592979833457246,1.6044690215322177e-7
130,0.1859297867421318,1.4885446147916426e-7
131,0.1859297759872539,1.380995836020027e-7
132,0.18592976600942493,1.2812175462229014e-7
133,0.18592975675250234,1.188648320327168e-7
134,0.18592974816440033,1.1027673002539373e-7
135,0.18592974019679617,1.0230912586561836e-7
136,0.1859297328048584,9.49171880815225e-8
137,0.1859297259469951,8.805932480426826e-8
138,0.18592971958461865,8.169694834525565e-8
139,0.18592971368192984,7.579425953530006e-8
140,0.1859297082057158,7.031804549750831e-8
141,0.18592970312516383,6.523749351838859e-8
142,0.18592969841168638,6.052401607670177e-8
143,0.1859296940387624,5.6151092081568876e-8
144,0.18592968998178638,5.2094116076428776e-8
145,0.18592968621793113,4.83302608211833e-8
146,0.18592968272601823,4.483834792345931e-8
147,0.18592967948639963,4.15987293223008e-8
148,0.18592967648084657,3.859317626586645e-8
149,0.18592967369244806,3.580477775377844e-8
150,0.18592967110551423,3.321784391996374e-8
151,0.18592966870548888,3.081781857483534e-8
152,0.18592966647886794,2.8591197631655518e-8
153,0.18592966441312275,2.6525452445635977e-8
154,0.18592966249662976,2.460895945355368e-8
155,0.1859296607186056,2.2830935281215048e-8
156,0.1859296590690454,2.118137509832252e-8
157,0.18592965753866778,1.9650997468145803e-8
158,0.1859296561188615,1.8231191195594576e-8
159,0.18592965480163784,1.691396753211727e-8
160,0.1859296535795849,1.569191460104591e-8
161,0.1859296524458266,1.4558156291588631e-8
162,0.18592965139398376,1.3506313456534969e-8
163,0.18592965041813764,1.2530467330407191e-8
164,0.18592964951279722,1.1625126916658957e-8
165,0.18592964867286887,1.0785198567564436e-8
166,0.1859296478936262,1.0005955897174346e-8
167,0.18592964717068472,9.283014412719837e-9
168,0.18592964649997656,8.612306257038682e-9
169,0.1859296458777276,7.99005728246982e-9
170,0.18592964530043699,7.4127666782608514e-9
171,0.18592964476485624,6.877185931841723e-9
172,0.18592964426797168,6.380301370567665e-9
173,0.18592964380698762,5.919317314084793e-9
174,0.1859296433793102,5.491639892829525e-9
175,0.18592964298253298,5.09486267064041e-9
176,0.18592964261442324,4.726752933503775e-9
177,0.18592964227291003,4.385239726900636e-9
178,0.18592964195607137,4.0684010604863374e-9
179,0.18592964166212472,3.774454415683692e-9
180,0.1859296413894159,3.501745587941585e-9
181,0.1859296411364107,3.248740387817861e-9
182,0.18592964090168557,3.014015259594771e-9
183,0.18592964068391932,2.7962490101174353e-9
184,0.1859296404818871,2.594216785833936e-9
185,0.1859296402944518,2.406781496322452e-9
186,0.18592964012055907,2.232888762776497e-9
187,0.18592963995923012,2.0715598125775614e-9
188,0.18592963980955743,1.921887121669741e-9
189,0.18592963967069875,1.7830284471109792e-9
190,0.18592963954187275,1.6542024416921208e-9
191,0.18592963942235452,1.5346842130448124e-9
192,0.18592963931147183,1.4238015211276434e-9
193,0.1859296392086004,1.320930087533867e-9
194,0.1859296391131615,1.2254911807563218e-9
195,0.18592963902461818,1.1369478691847235e-9
196,0.18592963894247216,1.0548018569700446e-9
197,0.18592963886626146,9.78591152556163e-10
198,0.18592963879555688,9.078865714773343e-10
199,0.18592963872996085,8.422905428684402e-10
200,0.18592963866910422,7.814339175737928e-10
201,0.1859296386126447,7.249743860793245e-10
202,0.1859296385602642,6.725938972440559e-10
203,0.18592963851166827,6.239979644107052e-10
204,0.18592963846658347,5.789131674038828e-10
205,0.18592963842475627,5.370859590403398e-10
206,0.18592963838595106,4.98280749994251e-10
207,0.18592963834994947,4.622791593966724e-10
208,0.18592963831654907,4.2887876583463935e-10
209,0.18592963828556194,3.978916363056584e-10
210,0.18592963825681355,3.691432437502584e-10
211,0.1859296382301424,3.4247210622950774e-10
212,0.18592963820539818,3.177278717902965e-10
213,0.18592963818244176,2.9477145724321474e-10
214,0.185929638161144,2.7347368813934736e-10
215,0.18592963814138502,2.5371471590318606e-10
216,0.18592963812305374,2.353834349655415e-10
217,0.18592963810604682,2.1837651131839664e-10
218,0.1859296380902687,2.0259838251490692e-10
219,0.18592963807563045,1.8796014744637546e-10
220,0.1859296380620499,1.7437959409782877e-10
221,0.1859296380494506,1.6178028361402141e-10
222,0.1859296380377616,1.5009130049925545e-10
223,0.1859296380269172,1.3924689179489746e-10
224,0.18592963801685625,1.2918593972344183e-10
225,0.1859296380075222,1.1985190617735952e-10
226,0.18592963799886247,1.111921665852833e-10
227,0.18592963799082868,1.0315837073449075e-10
228,0.1859296379833751,9.570480519194291e-11
229,0.18592963797646017,8.878986434979197e-11
230,0.18592963797004472,8.237441284641989e-11
231,0.1859296379640928,7.642247945582881e-11
232,0.1859296379585712,7.090089626515805e-11
233,0.1859296379534482,6.577788314032773e-11
234,0.18592963794869555,6.102524041651236e-11
235,0.18592963794428624,5.661593416306232e-11
236,0.18592963794019543,5.252512313980162e-11
237,0.18592963793640027,4.87299645079986e-11
238,0.18592963793287925,4.520894769655115e-11
239,0.18592963792961262,4.1942310735620936e-11
240,0.18592963792658201,3.891170718972603e-11
241,0.18592963792377046,3.610015064658967e-11
242,0.18592963792116202,3.349170940580848e-11
243,0.18592963791874198,3.107167301230618e-11
244,0.18592963791649686,2.882655225633357e-11
245,0.18592963791441391,2.6743607328683083e-11
246,0.18592963791248146,2.4811153132020536e-11
247,0.18592963791068856,2.301825396955337e-11
248,0.1859296379090254,2.1355084367513655e-11
249,0.18592963790748213,1.9811818852133456e-11
250,0.18592963790605044,1.8380130750728085e-11
251,0.18592963790472236,1.7052054213095857e-11
252,0.18592963790349015,1.5819845433640012e-11
253,0.18592963790234687,1.467656551845664e-11
254,0.1859296379012863,1.3615997218607845e-11
255,0.18592963790030234,1.2632034307458184e-11
256,0.18592963789938952,1.171920893661138e-11
257,0.18592963789854253,1.0872219791124849e-11
258,0.18592963789775685,1.0086542712173241e-11
259,0.18592963789702777,9.3574592519019e-12
260,0.18592963789635156,8.681250163178333e-12
261,0.18592963789572414,8.053835376387042e-12
262,0.18592963789514214,7.471828711302919e-12
263,0.18592963789460193,6.931621943095934e-12
264,0.185929637894101,6.430689314385063e-12
265,0.18592963789363615,5.96583893397451e-12
266,0.18592963789320488,5.534572800058868e-12
267,0.1859296378928047,5.13439291083273e-12
268,0.1859296378924337,4.7633841315786185e-12
269,0.18592963789208927,4.418965193764279e-12
270,0.18592963789176975,4.099443007277159e-12
271,0.18592963789147351,3.803207748731552e-12
272,0.18592963789119837,3.5280667276538225e-12
273,0.18592963789094333,3.2730207433218084e-12
274,0.18592963789070666,3.0363489500473406e-12
275,0.18592963789048708,2.8167745913521003e-12
276,0.18592963789028336,2.613048666333384e-12
277,0.18592963789009442,2.424116463117798e-12
278,0.18592963788991906,2.2487567363782546e-12
279,0.1859296378897563,2.0859980409682066e-12
280,0.18592963788960534,1.935035465194801e-12
281,0.18592963788946543,1.7951196085164156e-12
282,0.18592963788933542,1.6651124923328098e-12
283,0.18592963788921507,1.5447643164634428e-12
284,0.18592963788910316,1.432853835581227e-12
285,0.1859296378889994,1.3291034939300062e-12
286,0.18592963788890327,1.2329581799974676e-12
287,0.18592963788881384,1.1435297153639112e-12
288,0.18592963788873107,1.0607625888781058e-12
289,0.18592963788865435,9.840461778765075e-13
290,0.1859296378885829,9.126033262418787e-13
291,0.18592963788851694,8.466283230035287e-13
292,0.1859296378884555,7.85205234166142e-13
293,0.18592963788839853,7.282230374272558e-13
294,0.1859296378883457,6.75404177030714e-13
295,0.18592963788829664,6.263323193422821e-13
296,0.18592963788825123,5.809241976351132e-13
297,0.18592963788820904,5.387357226993572e-13
298,0.18592963788816996,4.996558722325517e-13
299,0.18592963788813371,4.634070904785403e-13
300,0.18592963788810005,4.2973957725678247e-13
301,0.18592963788806877,3.984590435379687e-13
302,0.18592963788803984,3.6953773374648335e-13
303,0.18592963788801284,3.425315586724764e-13
304,0.18592963788798786,3.175515406184104e-13
305,0.18592963788796482,2.945144128574384e-13
306,0.18592963788794317,2.7286506387724785e-13
307,0.18592963788792335,2.530475828876888e-13
308,0.18592963788790487,2.3456236952767995e-13
309,0.18592963788788777,2.1746493494845254e-13
310,0.18592963788787178,2.0147772339385028e-13
311,0.18592963788785713,1.8682277946879822e-13
312,0.18592963788784342,1.7311152511467753e-13
313,0.18592963788783068,1.6037171590710386e-13
314,0.18592963788781885,1.4854784069484595e-13
315,0.18592963788780803,1.3772316620475067e-13
316,0.18592963788779776,1.2745360322696797e-13
317,0.18592963788778838,1.180722186688854e-13
318,0.18592963788777966,1.0935696792557792e-13
319,0.1859296378877716,1.012800954214299e-13
320,0.18592963788776412,9.381384558082573e-14
321,0.1859296378877571,8.679168495007161e-14
322,0.18592963788775058,8.026912468039882e-14
323,0.18592963788774458,7.427392034742297e-14
324,0.18592963788773897,6.866729407306593e-14
325,0.18592963788773384,6.353251258417458e-14
326,0.18592963788772907,5.875855357828641e-14
327,0.18592963788772474,5.44286837822483e-14
328,0.18592963788772054,5.0237591864288333e-14
329,0.18592963788771663,4.6324055702484657e-14
330,0.18592963788771316,4.285460875053104e-14
331,0.18592963788770991,3.960720640350246e-14
332,0.18592963788770683,3.652633751016765e-14
333,0.18592963788770395,3.3639757646142243e-14
334,0.18592963788770134,3.1030733538273125e-14
335,0.18592963788769876,2.8449465006019636e-14
336,0.18592963788769667,2.6367796834847468e-14
337,0.18592963788769445,2.4147350785597155e-14
338,0.18592963788769257,2.225997164373439e-14
339,0.1859296378876908,2.0483614804334138e-14
340,0.18592963788768901,1.8707257964933888e-14
341,0.18592963788768754,1.7236212457305555e-14
342,0.18592963788768604,1.5737411374061594e-14
343,0.18592963788768474,1.4432899320127035e-14
344,0.18592963788768344,1.3128387266192476e-14
345,0.18592963788768224,1.1934897514720433e-14
346,0.18592963788768138,1.1074474670635936e-14
347,0.18592963788768027,9.96425164601078e-15
348,0.1859296378876793,8.992806499463768e-15
349,0.18592963788767852,8.215650382226158e-15
350,0.18592963788767766,7.355227538141662e-15
351,0.18592963788767697,6.661338147750939e-15
352,0.18592963788767625,5.9396931817445875e-15
353,0.1859296378876757,5.384581669432009e-15
354,0.18592963788767503,4.718447854656915e-15
355,0.18592963788767447,4.163336342344337e-15
356,0.18592963788767408,3.774758283725532e-15
357,0.18592963788767344,3.1363800445660672e-15
358,0.18592963788767308,2.7755575615628914e-15
359,0.1859296378876727,2.3869795029440866e-15
360,0.18592963788767242,2.1094237467877974e-15
361,0.185929637887672,1.6930901125533637e-15
362,0.1859296378876717,1.3877787807814457e-15
363,0.18592963788767147,1.1657341758564144e-15
364,0.18592963788767108,7.771561172376096e-16
365,0.18592963788767086,5.551115123125783e-16
366,0.1859296378876705,1.942890293094024e-16
367,0.1859296378876703,0.0


==> data/sphere/results-0125pi-radius-bt.csv <==
Iter,delta0.1,delta1.0,delta100.0
1,1.0,1.0,1.0
2,0.8648285624674851,0.218519964085589,0.0019688222537557905
3,0.7469312156960115,0.04853478600776579,7.33339241188307e-6
4,0.6443061207037242,0.012466445377704576,2.882596598526439e-8
5,0.5551643903951394,0.003469671480204141,1.1193994019096508e-10
6,0.47790604060209363,0.0009787436616948949,NaN
7,0.411099166868368,0.0002763243207662849,NaN
8,0.35346200327234717,7.801495952063782e-5,NaN
9,0.30384752324944786,2.202564003465997e-5,NaN
10,0.26123024189179694,6.217954992769609e-6,NaN
11,0.22469487945158603,1.7549046187882427e-6,NaN
12,0.19342655164862563,4.948336810135239e-7,NaN
13,0.16670216786043554,1.3907226308247215e-7,NaN
14,0.14388274566667988,3.8625414782361945e-8,NaN
15,0.12440638953829458,1.0268683332685082e-8,NaN
16,0.10778173051567241,2.2623927049758782e-9,NaN
17,0.09358167842447923,NaN,NaN
18,0.08143739350094861,NaN,NaN
19,0.07103243518816928,NaN,NaN
20,0.06209708815812265,NaN,NaN
21,0.05440289662915779,NaN,NaN
22,0.0477574568005273,NaN,NaN
23,0.04199952427666552,NaN,NaN
24,0.03699449048098222,NaN,NaN
25,0.03263027172221104,NaN,NaN
26,0.02881363953551194,NaN,NaN
27,0.02546700375908285,NaN,NaN
28,0.022525642805630523,NaN,NaN
29,0.019935360444868756,NaN,NaN
30,0.017650536302778765,NaN,NaN
31,0.015632528821333546,NaN,NaN
32,0.013848384706073835,NaN,NaN
33,0.012269807666513017,NaN,NaN
34,0.010872340910620377,NaN,NaN
35,0.009634721717443352,NaN,NaN
36,0.008538371602323657,NaN,NaN
37,0.0075669914415796204,NaN,NaN
38,0.0067062367706566435,NaN,NaN
39,0.005943453863840089,NaN,NaN
40,0.005267461880726602,NaN,NaN
41,0.004668370182931896,NaN,NaN
42,0.0041374229089679426,NaN,NaN
43,0.003666865111194502,NaN,NaN
44,0.0032498263583991666,NaN,NaN
45,0.0028802188225119053,NaN,NaN
46,0.002552647621293442,NaN,NaN
47,0.0022623316973962387,NaN,NaN
48,0.002005033859957012,NaN,NaN
49,0.0017769988743632204,NaN,NaN
50,0.0015748986108490108,NaN,NaN
51,0.0013957834667331288,NaN,NaN
52,0.0012370393045550154,NaN,NaN
53,0.001096349297727201,NaN,NaN
54,0.0009716601231534994,NaN,NaN
55,0.0008611519825495867,NaN,NaN
56,0.0007632120446820663,NaN,NaN
57,0.0006764109137729237,NaN,NaN
58,0.0005994817571855664,NaN,NaN
59,0.0005313018246066827,NaN,NaN
60,0.00047087605542912305,NaN,NaN
61,0.0004173225623069116,NaN,NaN
62,0.0003698597498896892,NaN,NaN
63,0.0003277949228872109,NaN,NaN
64,0.0002905141593611404,NaN,NaN
65,0.0002574733686638538,NaN,NaN
66,0.0002281903294984695,NaN,NaN
67,0.00020223767028758728,NaN,NaN
68,0.00017923662519968322,NaN,NaN
69,0.0001588515038392452,NaN,NaN
70,0.00014078479628858235,NaN,NaN
71,0.00012477282706912528,NaN,NaN
72,0.00011058190800275407,NaN,NaN
73,9.800493247430811e-5,NaN,NaN
74,8.685834193144609e-5,NaN,NaN
75,7.697946035928506e-5,NaN,NaN
76,6.822410935834519e-5,NaN,NaN
77,6.0464507632353723e-5,NaN,NaN
78,5.358741254785815e-5,NaN,NaN
79,4.749245009356052e-5,NaN,NaN
80,4.209067424753413e-5,NaN,NaN
81,3.730324470549528e-5,NaN,NaN
82,3.30602893523237e-5,NaN,NaN
83,2.9299889095528017e-5,NaN,NaN
84,2.596716009453771e-5,NaN,NaN
85,2.301346366700521e-5,NaN,NaN
86,2.0395694048273128e-5,NaN,NaN
87,1.8075643371932727e-5,NaN,NaN
88,1.6019455019833915e-5,NaN,NaN
89,1.4197115482746829e-5,NaN,NaN
90,1.2582033592817976e-5,NaN,NaN
91,1.1150634358826212e-5,NaN,NaN
92,9.88202569101164e-6,NaN,NaN
93,8.757702388763293e-6,NaN,NaN
94,7.761245272144709e-6,NaN,NaN
95,6.878117690646088e-6,NaN,NaN
96,6.095426800950027e-6,NaN,NaN
97,5.40175369169076e-6,NaN,NaN
98,4.7869701817474755e-6,NaN,NaN
99,4.2421056768048e-6,NaN,NaN
100,3.759210736306792e-6,NaN,NaN
101,3.3312340983584853e-6,NaN,NaN
102,2.95193300828545e-6,NaN,NaN
103,2.61576865898209e-6,NaN,NaN
104,2.317836346902488e-6,NaN,NaN
105,2.053788642848619e-6,NaN,NaN
106,1.8197729211950042e-6,NaN,NaN
107,1.6123695474836336e-6,NaN,NaN
108,1.428552031790598e-6,NaN,NaN
109,1.2656445091671933e-6,NaN,NaN
110,1.1212643716349526e-6,NaN,NaN
111,9.933018048321799e-7,NaN,NaN
112,8.798949758250727e-7,NaN,NaN
113,7.79383241357591e-7,NaN,NaN
114,6.903065879320829e-7,NaN,NaN
115,6.113610576092503e-7,NaN,NaN
116,5.413896825094228e-7,NaN,NaN
117,4.793783630234923e-7,NaN,NaN
118,4.244183227496196e-7,NaN,NaN
119,3.757077292449604e-7,NaN,NaN
120,3.325400328869577e-7,NaN,NaN
121,2.942804310184324e-7,NaN,NaN
122,2.6037347496216643e-7,NaN,NaN
123,2.3032136721246553e-7,NaN,NaN
124,2.036883311152195e-7,NaN,NaN
125,1.8008305678623295e-7,NaN,NaN
126,1.5916550865330076e-7,NaN,NaN
127,1.4062044409187903e-7,NaN,NaN
128,1.2419055770168605e-7,NaN,NaN
129,1.0962813486635074e-7,NaN,NaN
130,9.671765120249664e-8,NaN,NaN
131,8.527963363033701e-8,NaN,NaN
132,7.514431369785465e-8,NaN,NaN
133,6.61586313832766e-8,NaN,NaN
134,5.819425996472279e-8,NaN,NaN
135,5.113375042085981e-8,NaN,NaN
136,4.4883281622411515e-8,NaN,NaN
137,3.9336856919563515e-8,NaN,NaN
138,3.4424394674147293e-8,NaN,NaN
139,3.0069420033427736e-8,NaN,NaN
140,2.6209975321145233e-8,NaN,NaN
141,2.2789162017992547e-8,NaN,NaN
142,1.9758781520291336e-8,NaN,NaN
143,1.7073015362731697e-8,NaN,NaN
144,1.4690991355157996e-8,NaN,NaN
145,1.2583450984457601e-8,NaN,NaN
146,1.0711631859764286e-8,NaN,NaN
147,9.054258969000518e-9,NaN,NaN
148,7.585262709850738e-9,NaN,NaN
149,6.281568695892851e-9,NaN,NaN
150,5.129302727938979e-9,NaN,NaN
151,4.1068184384507074e-9,NaN,NaN
152,3.201965641156995e-9,NaN,NaN
153,2.399321539701917e-9,NaN,NaN
154,1.6836836496480512e-9,NaN,NaN
155,1.0546424537902635e-9,NaN,NaN
156,4.971054633069195e-10,NaN,NaN


==> data/sphere/results-0125pi-radius-const.csv <==
Iter,delta0.184
1,1.0
2,0.6063349415708228
3,0.3633460056140845
4,0.21688240661349073
5,0.13039551165156998
6,0.0798152038806247
7,0.05001531522820064
8,0.032035700858934105
9,0.0208426134979715
10,0.013679885688215952
11,0.009014136367017839
12,0.005948165514755392
13,0.003926638086603611
14,0.002592390164944306
15,0.00171154260515239
16,0.001129994434849167
17,0.000746045009253596
18,0.0004925537529517936
19,0.00032519354678764195
20,0.00021469880797631786
21,0.00014174782718079306
22,9.358401962401525e-5
23,6.178523086201239e-5
24,4.079097980779174e-5
25,2.6930117569477206e-5
26,1.7778868874386215e-5
27,1.1737015884491843e-5
28,7.748050677167225e-6
29,5.114444513677064e-6
30,3.3756836598793805e-6
31,2.227712197330803e-6
32,1.4697973545350055e-6
33,9.694058496485332e-7
34,6.39034907209854e-7
35,4.2091717183894224e-7
36,2.7690922080475593e-7
37,1.8183387735326763e-7
38,1.1906226983431462e-7
39,7.761870412477763e-8
40,5.025670177353508e-8
41,3.219313838749197e-8
42,2.0269284943368597e-8
43,1.2392560155520572e-8
44,7.19316392895569e-9
45,3.762794158665145e-9
46,1.495870463537238e-9


==> data/sphere/results-02pi-radius-bt.csv <==
Iter,delta0.1,delta1.0,delta100.0
1,1.0,1.0,1.0
2,0.8298018682621238,0.11406063342282648,0.11406063342282648
3,0.6870314848987585,0.012769424342603518,0.012769424342603518
4,0.5676070313997076,0.001673794708518673,0.001673794708518673
5,0.4680053702088201,0.00025145935706604887,0.00025145935706604887
6,0.38518689728723016,4.00097462905734e-5,4.00097462905734e-5
7,0.31653207888658647,6.478683499899106e-6,6.478683499899106e-6
8,0.25978760608500345,1.053976554762811e-6,1.053976554762811e-6
9,0.21302034311030532,1.715895061708118e-7,1.715895061708118e-7
10,0.1745775151323518,2.7858872579675038e-8,2.7858872579675038e-8
11,0.14305186869153969,4.438517292584289e-9,4.438517292584289e-9
12,0.11725082477544357,6.219007070980147e-10,6.219007070980147e-10
13,0.09616890917893015,NaN,NaN
14,0.07896296872376313,NaN,NaN
15,0.06492985398890193,NaN,NaN
16,0.05348636707036682,NaN,NaN
17,0.04415134181017731,NaN,NaN
18,0.03652975417281425,NaN,NaN
19,0.030298764151369437,NaN,NaN
20,0.025195579302319505,NaN,NaN
21,0.021007013068825253,NaN,NaN
22,0.01756059499264621,NaN,NaN
23,0.014717078519333328,NaN,NaN
24,0.012364186975405204,NaN,NaN
25,0.010411439462533329,NaN,NaN
26,0.008785904985043594,NaN,NaN
27,0.0074287437539727426,NaN,NaN
28,0.006292407890498814,NaN,NaN
29,0.0053383883744768075,NaN,NaN
30,0.004535410005447106,NaN,NaN
31,0.0038579905604901113,NaN,NaN
32,0.003285293728126114,NaN,NaN
33,0.002800217436112389,NaN,NaN
34,0.0023886697462673343,NaN,NaN
35,0.002038993541077348,NaN,NaN
36,0.0017415088459093995,NaN,NaN
37,0.0014881479476762192,NaN,NaN
38,0.0012721636347502155,NaN,NaN
39,0.001087895049301818,NaN,NaN
40,0.0009305789858874634,NaN,NaN
41,0.0007961971095980397,NaN,NaN
42,0.0006813516496289381,NaN,NaN
43,0.0005831637564529667,NaN,NaN
44,0.0004991899736081998,NaN,NaN
45,0.00042735326400398865,NaN,NaN
46,0.00036588579401695796,NaN,NaN
47,0.00031328126707121627,NaN,NaN
48,0.0002682550564357888,NaN,NaN
49,0.00022971074686156575,NaN,NaN
50,0.00019671196320088336,NaN,NaN
51,0.00016845858846359802,NaN,NaN
52,0.00014426663900461115,NaN,NaN
53,0.00012355119921091177,NaN,NaN
54,0.0001058119262980135,NaN,NaN
55,9.06207192053178e-5,NaN,NaN
56,7.761121745900341e-5,NaN,NaN
57,6.646984665195828e-5,NaN,NaN
58,5.692817912803733e-5,NaN,NaN
59,4.875640968639407e-5,NaN,NaN
60,4.175778232026711e-5,NaN,NaN
61,3.5763825763233084e-5,NaN,NaN
62,3.0630279566195385e-5,NaN,NaN
63,2.623360936639876e-5,NaN,NaN
64,2.2468025437651628e-5,NaN,NaN
65,1.9242931244120946e-5,NaN,NaN
66,1.6480740107471766e-5,NaN,NaN
67,1.4115005005074667e-5,NaN,NaN
68,1.2088819084705066e-5,NaN,NaN
69,1.0353444840097033e-5,NaN,NaN
70,8.86714136643107e-6,NaN,NaN
71,7.594159119685763e-6,NaN,NaN
72,6.503880729230847e-6,NaN,NaN
73,5.5700830015058564e-6,NaN,NaN
74,4.770307059605977e-6,NaN,NaN
75,4.085317064706542e-6,NaN,NaN
76,3.4986388005139313e-6,NaN,NaN
77,2.996161830266758e-6,NaN,NaN
78,2.565801748463515e-6,NaN,NaN
79,2.1972075852854956e-6,NaN,NaN
80,1.8815149029312917e-6,NaN,NaN
81,1.6111309288367134e-6,NaN,NaN
82,1.3795531558755164e-6,NaN,NaN
83,1.1812115799593273e-6,NaN,NaN
84,1.0113365508158153e-6,NaN,NaN
85,8.658421226079936e-7,NaN,NaN
86,7.412292836070525e-7,NaN,NaN
87,6.345010607499983e-7,NaN,NaN
88,5.430908515691451e-7,NaN,NaN
89,4.6479979345139505e-7,NaN,NaN
90,3.9774522846521524e-7,NaN,NaN
91,3.403144770832884e-7,NaN,NaN
92,2.9112625309320523e-7,NaN,NaN
93,2.48997672776171e-7,NaN,NaN
94,2.1291521160170994e-7,NaN,NaN
95,1.8201157936689673e-7,NaN,NaN
96,1.5554333099799998e-7,NaN,NaN
97,1.32873707831034e-7,NaN,NaN
98,1.1345767294482347e-7,NaN,NaN
99,9.682822622329694e-8,NaN,NaN
100,8.258553999597389e-8,NaN,NaN
101,7.038707367535396e-8,NaN,NaN
102,5.993919286436016e-8,NaN,NaN
103,5.0990749691267565e-8,NaN,NaN
104,4.3326756112958894e-8,NaN,NaN
105,3.6762594009214765e-8,NaN,NaN
106,3.114060769143114e-8,NaN,NaN
107,2.632538838739943e-8,NaN,NaN
108,2.2201384551097385e-8,NaN,NaN
109,1.8669332687359845e-8,NaN,NaN
110,1.5644056023583898e-8,NaN,NaN
111,1.3052971357558328e-8,NaN,NaN
112,1.0833833565013155e-8,NaN,NaN
113,8.933228704305106e-9,NaN,NaN
114,7.305304796651586e-9,NaN,NaN
115,5.9110402058197115e-9,NaN,NaN
116,4.716962292056788e-9,NaN,NaN
117,3.694190242534294e-9,NaN,NaN
118,2.8182305410288973e-9,NaN,NaN
119,2.0679292553003207e-9,NaN,NaN
120,1.4253968540096599e-9,NaN,NaN
121,8.750292098170653e-10,NaN,NaN
122,4.037177886423558e-10,NaN,NaN


==> data/sphere/results-02pi-radius-const.csv <==
Iter,delta0.113
1,1.0
2,0.7363192871490875
3,0.5390801742320086
4,0.3926648507080281
5,0.28482855194095547
6,0.20601046082459737
7,0.14879974498852364
8,0.10751077070123377
9,0.07783573506304274
10,0.05655536754594646
11,0.04129718240964842
12,0.03033560969989483
13,0.02243005901190742
14,0.016696957597674502
15,0.012511250171160632
16,0.009432459529767973
17,0.007150434441563416
18,0.005446321020964937
19,0.004164939713995473
20,0.003195479596877423
21,0.002458122908697345
22,0.001894822118474303
23,0.0014629452884119352
24,0.0011308844689016304
25,0.0008750011598736224
26,0.0006774821149666521
27,0.0005248172845738065
28,0.00040670612916568027
29,0.00031526198688725757
30,0.0002444264478311989
31,0.00018953372569333786
32,0.00014698363719489315
33,0.00011399424222309158
34,8.841359077878379e-5
35,6.857575869861785e-5
36,5.319034555357092e-5
37,4.125741459770623e-5
38,3.2001882222024005e-5
39,2.4822828241080738e-5
40,1.9254289824586475e-5
41,1.4934914525567974e-5
42,1.1584452270455617e-5
43,8.985541508955479e-6
44,6.969590300198326e-6
45,5.405830384437335e-6
46,4.192829409255207e-6
47,3.251909058209107e-6
48,2.5220395617763565e-6
49,1.9558815110187988e-6
50,1.5167137725801822e-6
51,1.1760517573750625e-6
52,9.118007171477876e-7
53,7.068214606553678e-7
54,5.47819188141633e-7
55,4.244813911925065e-7
56,3.288082617013264e-7
57,2.5459463597313237e-7
58,1.9702717509104427e-7
59,1.523722039528116e-7
60,1.177332878703297e-7
61,9.086415523513703e-8
62,7.002149632031737e-8
63,5.3853890382608235e-8
64,4.1312793744243194e-8
65,3.158465836284035e-8
66,2.4038449998306283e-8
67,1.8184958805676498e-8
68,1.3644366323793912e-8
69,1.012225156279802e-8
70,7.3901282870191554e-9
71,5.270822309806781e-9
72,3.6268771305500367e-9
73,2.3516879899841236e-9
74,1.3625203530594556e-9
75,5.95200204852334e-10

